Scalable Simulation of Realistic Volume Fraction Red Blood Cell Flows through Vascular Networks

High-resolution blood flow simulations have potential for developing better understanding biophysical phenomena at the microscale, such as vasodilation, vasoconstriction and overall vascular resistance. To this end, we present a scalable platform for the simulation of red blood cell (RBC) flows through complex capillaries by modeling the physical system as a viscous fluid with immersed deformable particles. We describe a parallel boundary integral equation solver for general elliptic partial differential equations, which we apply to Stokes flow through blood vessels. We also detail a parallel collision avoiding algorithm to ensure RBCs and the blood vessel remain contact-free. We have scaled our code on Stampede2 at the Texas Advanced Computing Center up to 34,816 cores. Our largest simulation enforces a contact-free state between four billion surface elements and solves for three billion degrees of freedom on one million RBCs and a blood vessel composed from two million patches.

==> changes.txt <==
 
-\begin{equation}
-  \left(\frac{1}{2}I + A\right) \phi = f, \quad A_{IJ} = D(\vy_I,\vy_J), \quad 1 \leq I,J \leq N
-  \label{eq:int_eq_disc}
-\end{equation}
-where $D(\vx,\vy)$ is the double-layer Green's function of the Stokes equation.
-If we can evaluate the singular integral accurately, we can solve \cref{eq:int_eq_disc} using an iterative solver like \abbrev{GMRES}.
-However, despite the fact that \cref{eq:double_layer_int} is well-defined in the principal value sense \cite{Kress1999}, as $\vy_J \to \vy_I$, \cref{eq:double_layer_int_eq_patches_disc} becomes more singular.
-This is a purely numerical phenomenon that requires a special numerical singular integration.
-We have detailed a simple scheme in \note[MJM]{solver paper};
- singular and near-singular integrals are evaluated with a simple extrapolation of the velocity at \textit{check points} near to the target point of interest.
-
-Our algorithm for near-singular and singular integrals is identical. 
-To compute the near-singular integral at a point $\vx$ near $\Gamma$ (i.e., evaluate \cref{eq:double_layer_int}):
-\begin{enumerate}
-  \item Find the patch $P$ and coordinates $(u^*,v^*)$ such that $\|\vx - P(u^*,v^*)\|$ is minimized over $\Gamma$. 
-  \item Construct check points $c_i = n_P(u^*,v^*)\cdot (R + ir)$, where $n_P$ is the normal vector on $P$ and $R$ and $r$ are user-defined parameters. 
-    Appropriate choice of $R$ and $r$ is addressed in \note[MJM]{solver paper}.
-  \item Upsample $\phi$. 
-    We subdivide the parameter domain of each patch $P_i$ into $k$ square subdomains $P_{ik}$ that partition $[-1,1]^2$, then apply Clenshaw-Curtis to each subdomain.
-    We choose to subdivide uniformly, i.e., $P_i$ is split into $4^k$ patches.
-    This is the \textit{fine discretization of $\Gamma$}.
-    Then we interpolate $\phi$ from the coarse discretization to the fine discretization using a \twod barycentric interpolation formula.
-  \item Evaluate the velocity at the check points using the fine discretization:
-\begin{equation}
-  \sum_i \sum_k\int_{P_{ik}}D(\vx, \vy) \phi(\vy)d\vy_{P_{ik}} \approx \sum_i \sum_k\sum_{j=0}^{q^2} D(\vx,P_{ik}(\vector{t}_j)) \phi(P_{ik}(\vector{t}_j))w_{ij} 
+ \sum_i \int_{P_i}D(\vx, \vy) \phi(\vy)d\vy_{P_i} \approx \sum_i \sum_{j=0}^{q^2} D(\vx,\vy_{ij}) w_{ij}  \phi(\vy_{ij})
   \label{eq:double_layer_int_eq_patches_disc}
 \end{equation}
-where $\vy_{ij} = P_i(\vector{t}_j)$ and $\vector{t}_j$ is the $j$th Clenshaw-Curtis node. 
+where $\vy_{ij} = P_i(\vector{t}_j)$ and $\vector{t}_j$ is the $j$th Clenshaw-Curtis quadrature point. 
+We refer to the points $\vy_{ij}$  as the \textit{coarse discretization of $\Gamma$}. We introduce a single global index $\vy_{\ell} = \vy_{ij}$ with $\ell = (i-1)q^2 + j$,
+$\ell = 1 \ldots N$, where $N$ is the total number of quadrature nodes,
+and write  the sum \eqref{eq:double_layer_int_eq_patches_disc} compactly as $a(\vx) \cdot \phi$,  where $\phi$ is the vector of density values at points $\vy_\ell$, and $a(\vx)$ are the weights in \cref{eq:double_layer_int_eq_patches_disc}.
 
-  \item Extrapolate the velocity from the check points to to $\vx$ with the \abbrev{1D} barycentric interpolation formula.
-\end{enumerate}
-Steps 2, 3 and 5 are local computations that require no parallelization if the geometry is appropriately distributed.
-The main challenges in parallelization of this singular evaluation are 1) initially distributing the geometry among processors, 2) computing the closest point on $\Gamma$ and 3) evaluating the velocity at the check points.
+%we obtain a linear system for the unknown density $\phi$, sampled at the discretization nodes:
+%\begin{equation}
+%  \left(\frac{1}{2}I + A\right) \phi = f, \quad A_{\ell m} = D(\vy_\ell,\vy_m), \quad 1 \leq \ell,m \leq N
+%  \label{eq:int_eq_disc}
+%\end{equation}
+%where $D(\vx,\vy)$ is the double-layer Green's function of the Stokes equation, and $N$ is the total number of quadrature nodes.
+  We note that as $\vx \to \Gamma$, the integrand becomes close to singular, and the accuracy of the quadrature rapidly decreases.
 
-\subsection{Boundary representation and parallelization}
-We load pieces of the blood vessel geometry, which is provided as a quad mesh, separately on different processors.
-Each face of quad mesh has a corresponding polynomial patch, defining a smooth map between $[-1,1]^2$ and a piece of $\Gamma$ within that face. 
+  We next construct the singular integral discretization for $\vx = \vy_\ell$, $\ell=1\ldots N$. The exact same method is used for evaluation of the velocity values at points close to the  surface, once the equation is solved (\emph{near-singular integration}).
 
+\paragraph{Singular and near-singular integral discretization.}
+%the integral at points $\vx = \vy_m$, $m =1\ldots N$. 
+%using an iterative solver like \abbrev{GMRES}.
+%However, despite the fact that \cref{eq:double_layer_int} is well-defined in the principal value sense \cite{Kress1999}, if $\vy_m \to \vy_\ell$, \cref{eq:double_layer_int_eq_patches_disc} becomes more singular.
+%This is a purely numerical phenomenon that requires a special numerical singular integration.
+
+Our scheme is discussed in detail in  \note[MJM]{solver paper}; here we present a brief summary. The idea is to evaluate the integral sufficiently far from the surface using the smooth quadrature rule \eqref{eq:double_layer_int_eq_patches_disc}, and then extrapolate towards the surface. 
 
-In step 3 of the solver, the $k$ levels of patch subdivision induces a quadtree structure within each quad; each leaf defines the partition of $[-1,1]^2$ to discretize with a tensor-product quadrature rule.
-We use the \p4est library \cite{BursteddeWilcoxGhattas11} to manage this surface mesh hierarchy, keep track of neighbor information, distribute patch data and to refine and coarsen the discretization in parallel.
-This functionality is utilized more fully in \note[MJM]{solver paper}; here \p4est is used mainly to distribute and partition geometry among processors without replicating the mesh.
+To compute the singular integral at a point $\vx$ near or on  $\Gamma$ we use the following steps:
+%(i.e., evaluate \cref{eq:double_layer_int}):
+\begin{enumerate}
+\item Upsample $\phi$; the upsampling is done using high-order interpolation: $\phi^{up} = U\phi$, where $\phi^{up}$ is the vector of $Nk$ samples of density.
+  \note[DZ]{define order, define k}
+    We subdivide the parameter domain of each patch $P_i$ into $k$ square subdomains $P_{ik}$ that partition $[-1,1]^2$, then apply Clenshaw-Curtis to each subdomain.
+    We choose to subdivide uniformly, i.e., $P_i$ is split into $4^k$ patches.
+    (This is the \textit{fine discretization of $\Gamma$}). We use $a^{up}$ to denote
+the weights in \cref{eq:double_layer_int_eq_patches_disc} applied at the refined quadrature points.
+    
+\item Find the closest point $\vx^* = P(u^*,v^*)$ to $\vx$ on $\Gamma$ ($\vx^* = \vx$ if
+  $\vx = \Gamma$). 
+\item Construct \emph{check points} $c_q(\vx) = (R + q r) n(u^*,v^*) $, $q=0\ldots p$, where $n$ is the normal vector to $P$.  $R$ is chosen to be sufficiently large so that the smooth
+    integral quadrature $a^{up}(c_q) \phi^{up} = a^{up}(c_q) U \phi$ is accurate, the number of points $p+1$ is chosen
+    based on the extrapolation order, and check point spacing to minimize the extrapolation error at distance $R$.  The details of the choice of $R$ and $r$ is addressed in \note[MJM]{solver paper}.    
+%    Then we interpolate $\phi$ from the coarse discretization to the fine discretization using a \twod barycentric interpolation formula.
+%  \item Evaluate the velocity at the check points using the fine discretization:
+%\begin{equation}
+%  \sum_i \sum_k\int_{P_{ik}}D(\vx, \vy) \phi(\vy)d\vy_{P_{ik}} \approx \sum_i \sum_k\sum_{j=0}^{q^2} D(\vx,P_{ik}(\vector{t}_j)) \phi(P_{ik}(\vector{t}_j))w_{ij} 
+%  \label{eq:double_layer_int_eq_patches_disc}
+    %\end{equation}
+  \item Evaluate the velocity values at the checkpoints, $u(c_q(\vx)) = a^{up}(c_q(\vx))\phi$, $i=0\ldots p$.
+  \item Extrapolate the velocity from the check points to to $\vx$ with the \abbrev{1D} polynomial interpolation formula:
+    \begin{equation}
+      u(\vx) = \sum_q w^e_q u(c_q(\vx)) = \left(\sum_q w^e_q a^{up}(c_q(\vx))\right) U \phi = a^{ns}(\vx) \cdot \phi
+      \label{eq:sing-quad}
+    \end{equation}      
+where $w^e_q$ are the extrapolation weights.
+\end{enumerate}
 
-Using \p4est for parallel geometry management allows for simple parallelization of geometry discretization and check point construction in step 2. of singular evaluation by simply iterating over the set of local patches.
-The interpolation in step 3 is again a local computation; \p4est determines parent-child patch relationships between the coarse and fine discretizations and the coordinates of the child patches to which we interpolate.
+\paragraph{Discretizing the integral equation.} With the singular integration method described above, we take $\vx = \vy_\ell$, $\ell = 1\ldots N$, and obtain
+the following discretization of \cref{eq:double_layer_int_eq}:
+
+\begin{equation}
+  \left(\frac{1}{2}I + A\right) \phi = f, \quad A_{\ell m} = a^{ns}(\vy_\ell)_m
+  \label{eq:int_eq_disc}
+\end{equation}
+where $f$ is the boundary conditions evaluated at $\vy_\ell$.
+
+The operator $A$ is never assembled explicitly; rather, it is computed using the steps summarized above. 
+
+\subsection{Distributing geometry and evaluation parallelization}
+Extrapolation and upsampling are local computations that are parallelized trivially if all degrees of freedom for each patch are on a single processor. The main challenges in parallelization of this singular evaluation are 1) initially distributing the patches among processors, 2) computing the closest point on $\Gamma$ and 3) evaluating the velocity at the check points.
+
+We load pieces of the blood vessel geometry, which is provided as a quad mesh, separately on different processors. Each face of quad mesh has a corresponding polynomial patch $P_i$.
 
-\subsection{Find the closest point on $\Gamma$\label{sec:closest_point}}
-We need to be able to determine if $\vx$ is sufficiently close to $\Gamma$ to require singular integration, i.e. $\vx$ is in the \textit{near-zone} of $\Gamma$.
-However, since $\Gamma$ is represented as a set of distributed patches, the closest patch to $\vx$ might reside on a different process than $\vx$. 
-We want to perform this computation efficiently and quickly reject points that do not require singular integration.
+The $k$ levels of patch subdivision induce a uniform quadtree structure within each quad.
+%each leaf defines the partition of $[-1,1]^2$ to discretize with a tensor-product quadrature rule.
+We use the \p4est library \cite{BursteddeWilcoxGhattas11} to manage this surface mesh hierarchy, keep track of neighbor information, distribute patch data and to refine and coarsen the discretization in parallel.
+This functionality is utilized more fully in \note[MJM]{solver paper} to implement adaptive refinement; in this work, \p4est is used to distribute the geometry among processors without replicating the complete mesh.
+
+Using \p4est for parallel geometry management, allows, in addition, for simple parallel check point construction. \note[DZ]{I assume checkpoints are stored with patches in p4est -- make this explicit}
+%The interpolation in step 3 is again a local computation; \p4est determines parent-child patch relationships between the coarse and fine discretizations and the coordinates of the child patches to which we interpolate.
+  
+\subsection{Parallel closest point search}
+\label{sec:closest_point}
+To evaluate the solution at a point $\vx$, we need to find the closest point directly on the boundary. The distance to this closest point  determines whether near-singular integration needs to be used, and if yes, the point is used to construct the check points. 
+
+The point $\vx$ we are interested in is typically on the surface of a cell; the cell and the patch closest to the cell may be on different processors, so the search for the closest point needs to be distributed. 
+
+%However, since $\Gamma$ is represented as a set of distributed patches, the closest patch to $\vx$ might reside on a different process  $\vx$.
+ 
+%We want to perform this computation efficiently and quickly reject points that do not require singular integration.
 We extend the spatial sorting algorithm presented in \cite[Algorithm 1]{lu2018parallel} to support our fixed patch-based boundary and detect near pairs of target points and patches.
 \begin{enumerate}[a.]
-  \item \textit{Construct a bounding box for the near-zone of each patch $B_{P,\eps}$.} 
-    Suppose that for all points $\vector{z}$ such that $\|\vector{z}-P\| \leq d_\eps$, \cref{eq:double_layer_int_eq_patches_disc} does not compute the velocity at $\vector{z}$ with accuracy $\eps$.
-    After forming a bounding box $B_{P}$ for $P$, we inflate $B_P$ by $d_\eps$ along the diagonal. This ensures that any such $\vector{z}$ will be contained in $B_{P,\eps}$.
-  \item \textit{Sample $B_{P,\eps}$ and compute Morton IDs of the samples and $\vx$}
-    For some chosen spacing $h$, sample the volume bounded by $B_{P,\eps}$ as described in \cite[Section 3.3.1]{lu2018parallel}.
-    The spacing $h$ determines the size of an implicit spatial grid used to quantize the domain volume; each grid box is assigned an ID determined by Morton curve ordering.
-    Note that $h$ is a global parameter for all $P$.
-    For each sample of $B_{P,\eps}$, we compute its Morton ID. The union of all such Morton IDs determine the set of grid boxes that overlap with $B_{P,\eps}$. 
-    Performing this calculation for each patch produces a set of Morton ID's defining the near-zone of $\Gamma$.
-    We also compute the Morton ID of $\vx$. 
-  \item \textit{Sort all Morton IDs} Use the parallel Morton Sort of \cite{Sundar2013} on the bounding box samples and the Morton ID of $\vx$. 
-    This collects all equivalent Morton IDs and places them on the same processor.
+  %1
+  \item\label{step:bbnear} \textit{Construct a bounding box $B_{P,\eps}$ for the near-zone of each patch.} 
+    We choose a distance $d_\eps$ so that for all points $\vz$ further away than $d_\eps$
+    from $P$, the quadrature error of integration over $P$ at is bounded by $\eps$.
+    
+    %$\vector{z}$ such that $\|\vector{z}-P\| \leq d_\eps$, \cref{eq:double_layer_int_eq_patches_disc} does not compute the velocity at $\vector{z}$ with accuracy $\eps$.
+    we inflate the bounding box $B_P$ of $P$  by $d_\eps$ along the diagonal to obtain $B_{P,\eps}$.
+    %2
+  \item\label{step:computeid} \textit{Sample $B_{P,\eps}$ and compute Morton IDs of the samples and $\vx$}
+    For a chosen spacing $h$, sample the volume bounded by $B_{P,\eps}$ as explained in \cite[Section 3.3.1]{lu2018parallel}.
+    \note[DZ]{explain explicitly?}
+    The spacing $h$ determines the step size  of an implicitly defined spatial grid used to quantize the domain volume; each grid box is assigned an ID determined by Morton curve ordering.   Note that $h$ is a global parameter common for all $P$.
+    For each sample of $B_{P,\eps}$, we compute its Morton ID with respect to the implied spatial grid.  The union of all such Morton IDs determine the set of grid boxes that overlap  $B_{P,\eps}$. 
+    Performing this calculation for each patch produces a set of Morton ID's defining the near-zone of $\Gamma$. \note[DZ]{whether this is true depends on the choice of $h$ - need to clarify how it is chosen}
+    We also compute the Morton ID of $\vx$.
+    %3
+  \item\label{step:sort} \textit{Sort all Morton IDs} Use the parallel Morton Sort of \cite{Sundar2013} on the bounding box samples and the Morton ID of $\vx$. 
+    This collects all points with identical Morton IDs and places them on the same processor.    
     If the Morton ID of $\vx$ equals the Morton ID of a sample of $B_{P,\eps}$, then $\vx$ may be in the near-zone of $P$ and must be checked explicitly.
     Otherwise, we can assume $\vx$ is sufficiently far from $P$ to not require singular integration.
-  \item \textit{Compute $\|\vx - P_i\|$} For each patch $P_i$ whose bounding box has a Morton ID equal to that of $\vx$, we locally solve the minimization problem $\min_{(u,v) \in [-1,1]^2} \|\vx - P_i(u,v)\|$ via Newton's method.
+    %4
+  \item\label{step:distance} \textit{Compute distances $dist(\vx, P_i)$.} For each patch $P_i$ whose bounding box has a Morton ID equal to that of $\vx$. We locally solve the minimization problem $\min_{(u,v) \in [-1,1]^2} \|\vx - P_i(u,v)\|$ via Newton's method.
+    \note[DZ]{with line search or truncation?}
     This is a local computation since $\vx$ and $P_i$ were communicated during the Morton ID sort.
-  \item \textit{Choose the closest $P_i$} We perform a global reduce on $\|\vx - P_i\|$ to determine the closest $P_i$ to $\vx$ and communicate back all the relevant information required for singular evaluation back to $\vx$'s processor.
+    %5
+  \item\label{step:closest} \textit{Choose the closest patch $P_i$} We perform a global reduce on the distances $dist(\vx, P_i)$ to determine the closest $P_i$ to $\vx$ and communicate back all the relevant information required for singular evaluation back to $\vx$'s processor.
 \end{enumerate}
 
-Steps 2 and 3 are essentially \cite[Algorithm 1]{lu2018parallel}; steps 1 and 4 are detailed in \note[MJM]{solver paper}.
+Steps \ref{step:computeid} and \ref{step:sort} are similar \cite[Algorithm 1]{lu2018parallel}; steps \ref{step:bbnear} and \ref{step:distance}  are detailed in \note[MJM]{solver paper}.
+
 \subsection{Far evaluation}
-To compute the fluid velocity away from $\Gamma$ where \cref{eq:double_layer_int} is non-singular, i.e., at the check points, the integral can be directly evaluated with \cref{eq:double_layer_int_eq_patches_disc}. 
-The quadrature rule resembles an $N$-body summation, which allows us to leverage the fast-multipole method. 
-We use the parallel, kernel-independent implementation, \abbrev{PVFMM}, in \cite{malhotra2015} for its excellent parallel scaling.
+To compute the fluid velocity away from $\Gamma$ where \cref{eq:double_layer_int} is non-singular, i.e., at the check points, the integral can be directly evaluated with \cref{eq:double_layer_int_eq_patches_disc}. We use the fast-multipole method to evaluate it efficiently and in parallel for all target points at once. 
+We use the parallel, kernel-independent implementation, \abbrev{PVFMM}, in \cite{malhotra2015}, which was demonstrated to scale to hundreds of thousands of processors. 
 \abbrev{PVFMM} handles all of the parallel communication required to aggregate and distribute the contribution of non-local patches in $O(N)$ time.
 Since this $N$-body sum is the botteneck of the singular evaluation and thus the boundary solver, we present scaling results for \abbrev{PVFMM} on Stampede2 in \cref{sec:results}.
 \note[MJM]{possibly delete?}
diff -r 1381566bded7 intro.tex
--- a/intro.tex	Sat Apr 06 23:56:46 2019 -0400
+++ b/intro.tex	Sun Apr 07 11:34:52 2019 -0400
@@ -3,22 +3,30 @@
 %% Motivation
 %%
 %\para{Applications and challenges}
+\note[MJM]{red blood cells or \rbcs?}
+The ability to simulate complex biological flows from first principles has the potential to provide real-world insight into complicated physiological processes. 
+Simulation of blood flow, in particular, is of paramount biological and clinical importance.
+Blood vessel constriction and dilation affects blood pressure, forces between \rbcs can cause clotting, various cells migrate differently through microfluidic devices.
 
-Ability to simulate complex biological flows, the blood flow in particular, from first principles has potential to improve the understanding of a variety of phenomena of biological and clinical relevance, from high blood pressure to controlling cell motion in microfluidic devices.
 
-Simulations capable of capturing various types of flow phenomena faithfully need to be
+However, direct simulation of blood flow is an extremely challenging task.
+Even simulating the blood flow in smaller vessels requires modeling millions of cells (one microliter of blood contains around five million \rbcs) along with a complex blood vessel.
+\rbcs are highly deformable and cannot be well-approximated by rigid particles.
+The volume fraction of cells in the blood flow reaches 45\% which means that a very large fraction of cells are in close contact with other cells or vessel walls at any given time.
+These constraints preclude a large number of discretization points per cell and make an evolving mesh of the fluid domain impractical and costly at large scale.
+
+Simulations capable of capturing these various types of flows faithfully need to be
 \begin{itemize}
-\item \emph{accurate}, to reproduce the phenomena of interest; 
-\item \emph{robust} in particular, capable of handling high-volume-fraction flows, close contact between cells and walls, and long simulation times;\item \emph{efficient and scalable}, to support realistic numbers of cells in the flow.
+\item \emph{accurate}, to reproduce the physics of interest without concern for numerical error; 
+\item \emph{robust}, to handle high-volume-fraction flows, close contact between cells and vessel walls, complex geometries, and long simulation times;
+\item \emph{efficient and scalable}, to support a realistic number of cells in the flow and complex blood vessels.
 \end{itemize}
 
-Achieving these goals for a blood flow simulation requires that the system meets a number of stringent requirements.
-
-Even simulation the blood flow at the level of smaller blood vessels requires modeling millions of cells, which precludes using a large number of discretization points per cell (one mm$^3$ of blood contains millions of cells). At the same time, the blood cells are highly deformable and cannot be approximated well by rigid particles. The volume fraction of cells in the blood flow reaches 45\% which means that a very large fraction of the cells are in an close contact with other cells or walls at any given time, so the system needs to handle flows with these volume fractions efficiently and reliably.
+Achieving these objectives for a blood flow simulation requires that the system meets a number of stringent requirements.
+While previous work has made significant progress \cite{Malhotra2017,lu2018parallel,rahimian2010petascale}, we focus on several new infrastructure components essential for handling confined flows and arbitrarily long-time, high volume fractions \rbc flows; in particular, our work is able to realize each of these goals.
 
-While previous work made significant progress towards achieving these goals, in this work, we focus on several new infrastructure components essential for handling confined flows and achieving arbitrarily long simulation times for flows with high volume fractions of cells.
-
-As many \note[GS]{several?} previous works focusing on accurate simulation of blood flow, our work is based on integro-differential equation formulation for the Stokes flow, and use of highly scalable fast multipole algorithms for efficient implementation. This approach is, so far, the only one allowing to maintain high accuracy at microscopic level, while avoiding extremely expensive accurate discretization of fluid volume: all degrees of freedom in the simulation are on the cell and blood vessel surfaces.
+We formulate the viscous flow in blood vessels as an integro-differential equation and make use of highly-scalable fast multipole algorithms for efficient implementation, as in prior \rbc simulations \cite{Veerapaneni2011}. 
+This is the only approach to date that maintains high accuracy at the microscopic level while avoiding expensive discretization of fluid volume: all degrees of freedom in our approach are on the surfaces of \rbcs and blood vessels.
 
 To achieve high accuracy with few degrees of freedom per cell, and a compact boundary representation, we use spherical harmonic representations for cell boundaries and high-order representations (polynomials patches) for the blood vessels. As in previous work, a semi-implicit time stepping scheme is used. 
 
diff -r 1381566bded7 preambles.tex
--- a/preambles.tex	Sat Apr 06 23:56:46 2019 -0400
+++ b/preambles.tex	Sun Apr 07 11:34:52 2019 -0400
@@ -260,7 +260,7 @@
 \usepackage{dcolumn}      % defines column type D to align decimal
 \usepackage{ctable}       % captioned table
 
-%%------------------------------------------------------------------------------
+%%----------------------------------------------------------------------------
 %%- Miscelenous packages
 %%------------------------------------------------------------------------------
 %\usepackage[normal]{engord} %for ordinal numbering, remove normal option to have raised suffix
@@ -328,6 +328,7 @@
 \newcommand\vxd{\vectord{x}}
 \newcommand\vXd{\vectord{X}}
 \newcommand\vy{\vector{y}}
+\newcommand\vz{\vector{z}}
 \newcommand\vY{\vector{Y}}
 \newcommand\vYd{\vectord{Y}}
 \newcommand\vn{\vector{n}}
diff -r 1381566bded7 result.tex
--- a/result.tex	Sat Apr 06 23:56:46 2019 -0400
+++ b/result.tex	Sun Apr 07 11:34:52 2019 -0400
@@ -221,13 +221,13 @@
 
 
 \subsection{Weak Scalability\label{ss:weak}}
-\begin{figure}[h]
+\begin{figure*}[h]
 \centering
   \includegraphics[angle=0,width=.98\linewidth]{weak_scale_domain}
   \mcaption{fig:wsscale-domain}{Weak scalability domain}{
       We fill the vessel with nearly-touching vesicles for a volume fraction of $0.22$.
   }
-\end{figure}
+\end{figure*}
 
 The weak scalability results are reported in \cref{fig:wscale}, \cref{fig:wscale-09len}, 
 \cref{fig:wscale-large-grain} and \cref{fig:wscale-knl}.
diff -r 1381566bded7 topmatter.tex
--- a/topmatter.tex	Sat Apr 06 23:56:46 2019 -0400
+++ b/topmatter.tex	Sun Apr 07 11:34:52 2019 -0400
@@ -55,7 +55,7 @@
 \renewcommand{\shortauthors}{Lu and Morse, et al.}
 
 \begin{abstract}
-    High-fidelity blood flow simulations are a key component to better understanding biophysical phenomena at the microscale, such as vasodilation, vasoconstriction and overall vascular resistance.
+    High-fidelity blood flow simulations are a key step toward better understanding biophysical phenomena at the microscale, such as vasodilation, vasoconstriction and overall vascular resistance.
   To this end, we present a fast scalable platform for the simulation of red blood cell (RBC) flows through complex capillaries by modeling the physical system as a viscous fluid with immersed deformable particles.
   We describe a parallel boundary integral equation solver for general elliptic partial differential equations, which we apply to Stokes flow through blood vessels.
   We also detail a parallel collision avoiding algorithm to ensure RBCs and the blood vessel remain contact-free.


==> figs/bie-conv.dat <==
x y
3.63759000e-01 1.02557000e-01
1.87370000e-01 1.18448000e-03
9.71325000e-02 1.14556000e-05
4.86789000e-02 1.02647000e-07


==> figs/conv.dat <==
x1 y1 x2 y2
250 7.7082860e-01 250 7.2073284e-01
625 5.7457148e-01 625 5.2128972e-01
1250 4.0752937e-01 1250 3.5390151e-01
2500 2.3601268e-01 2500 1.8723650e-01
5000 1.4124680e-01 5000 8.9500897e-02


==> figs/conv.pgf <==
\begin{tikzpicture}
  \begin{loglogaxis}[%
      width=2in,
      height=1in,
      scale only axis,
      separate axis lines,
      every outer x axis line/.append,
      every x tick label/.append,
      xmin=100,
      xmax=10000,
      xlabel={Number of time steps ($T/\Delta t$)},
      every outer y axis line/.append,
      every y tick label/.append,
      ymin=5e-2,
      ymax=1,
      ylabel={Error in center of mass},
      %xlabel style={font=\large},
      %ylabel style={font=\large},
      legend pos=south west,
      legend cell align=left,
    ]
    \addplot [color=plt-blue,line width=1.0pt,mark=*,mark size=1.2pt,mark repeat=1,mark phase=0]
         table[x index=2,y index=3]{figs/conv.dat};
    \addlegendentry{$p=32$}

    \addplot [color=plt-orange,line width=1.0pt,mark=square*,mark size=1.2pt,mark repeat=1,mark phase=0]
        table[x index=0,y index=1]{figs/conv.dat};
    \addlegendentry{$p=16$}

    \addplot [color=black,line width=1.0pt,dotted,domain=150:5000]{400/x};
    \addlegendentry{$O(\Delta t)$}
  \end{loglogaxis}
\end{tikzpicture}%


==> rebuttal.txt <==
Thank you for your careful reading and insightful feedback, which we
have incorporated in this revised version. We summarize our edits in
the paper due to issues pointed out by several reviewers, followed by
short replies to each reviewer separately.  Thanks to all of you for
highlighting confusing arguments and typos--we have fixed these.


Numerical verification and convergence:
--------------------------------------

Several reviewers have expressed concerns about the verification of
our simulations, i.e., the correctness of our code and the convergence
of our methods to solve the mathematical equations. We have added the
new section 5.3, in which we point to theoretical and numerical
verification of these methods in the literature. In addition, we
demonstrate the convergence and high-order accuracy of the boundary
solver (Figure 9) and we show that the NCP collision-preventing
algorithm does not reduce the accuracy of the time-stepping method
(Figures 10 and 11). While we use first-order time-stepping for the
results in the paper, in the updated version we also discuss why using
a high-order time-stepping is a straightforward extension, as shown in
two-dimensional case in the literature. Figure 11 illustrates numerical
convergence as the time step size is reduced and the spherical
harmonic order for the RBC discretization is increased.


Model assumption validation:
----------------------------

The revised version of the paper contains a more detailed discussion
of model assumptions and their validity.  In the revised version, we
clarify that we use the term "accuracy" to refer to our ability to
solve the equations accurately rather than to capture the behavior of
real-world blood flow accurately. In that respect, we updated the
description and clarified the limitations of our model in the
introduction (lines 111 and 173-183). In particular, based on the
range of velocities and blood vessel diameters in the literature the
Stokes model is useful for capillary to medium-size arteriole/venule
simulations, with Reynolds numbers in the 0.001-0.1 range. We believe
the modeling error to be dominated by other factors. Additionally, we
have added a discussion and references on the volume fractions
occurring in capillaries, arterioles and venules: our scaling results
are in the regime of realistic volume fractions for these vessels
(lines 1209-1216).


Scalability anomaly on Sky Lake:
--------------------------------

Some reviewers noticed an efficiency improvement in our weak scaling
test using 3072 cores on SKX.  We rerun the weak scaling simulations
for several core counts and found almost identical timings for all
but the run on 768 cores. We have thus updated the scaling plot
(Figure 5), which now shows a more expectable behavior.


Reviewer 1:
-----------

We have added the validation discussion to address your concerns about
this.  GMRES for BIEs does not require preconditioning since
discretization with BIEs for the geometries of the type we consider
results in well-conditioned systems and GMRES converges rapidly; we
added references for this. We are not aware of a theoretical proof for
global convergence of the NCP algorithm, but local superlinear
convergence is shown, e.g., in Fang (1984). We usually have a good
starting guess for the NCP iteration and always converge to a
collision-free state (in an average of ~7 LCP iterations). By the
effective volume fraction in Figure 7, we meant the local volume
fraction in the lower part of the domain--we agree that this term
might be confusing and now refer to it as local volume fraction;
additionally, we added an explanation to the text (lines 1238-1240).


Reviewer 2:
-----------

We have added discussions of model assumptions to several parts of the
paper and now clearly state that accuracy and robustness refers to the
platform's ability to solve the mathematical equations accurately and
for arbitrary long times. We agree that it is important to compare
simulations with experiments and have added pointers to the relevant
literature.



Reviewer 3:
-----------

We have explained the acronym PFVMM (line 589), improved the caption
of Figure 2 and now introduce the labels used in the captions of the
scaling results at the beginning of Section 5.2. We decided not to
change the strong scaling bar plots (Figure 4), i.e., we kept the
product of wall time and #cores on the y-axis. The wall times can be
seen in the table below the figure.


Reviewer 4:
-----------

Please see above for replies to your comment.


Reviewer 5:
----------

We have added a discussion on the lower realistic volume fractions in
capillaries and small arteries, see the discussion above on this and
the updated scaling on SKX. Also, thanks for pointing out the
embarrassing typo in the title!






==> reply.txt <==
Review of pap422s2 by Reviewer 1 
1. As noted above, my main request from the authors would be to provide some discussion of validation. 
Otherwise the work is destined to be of very limited value. 
I appreciate that there may be limitations to what can be said at this stage, 
but even a discussion of limited current validation combined with future plans 
would cause me to move from "weak accept" to "accept".
Reply: Section 5.2 + modeling discussion 

    2. I would not class LB as particle based (line 193)
    Reply: How do we classify LB? Added note to paper

    4.  GMRES is used at two places in the solver ((2.5) and (3.5) but there is no discussion of the need (or lack of need) for preconditioning.
    Reply: No preconditioner to BIE due to good eigenspectrum
    precondition vesicles with solve on sphere as described in Veerapaneni-2011, cited and ignored
    no preconditioning for NCP bc LCP is diagonally dominant, added this to LCP discussion

5. Furthermore, it is implied that a fixed number of GMRES iterations is generally chosen, is this to avoid the global communication associated with calculating the residual?
Reply: talk to Denis

    6. At lines 584-585 you state that upsampling and extrapolation are performed locally after the geometry is distributed. Does this change any of your final numerical results when you undertake strong scaling?
    Reply: No. the numerical results remain the same, upsampleing and extrapolation
    is independent for each patch. todo: clarify parallelization a bit? seem like
    this reviewer isn't understanding

    7. Is the algorithm from line 678 to line 695 guaranteed to converge? (You only say that the system is guaranteed to be collision free "upon convergence".)
    Reply: We approximatly solve the NCPs with the stopping criteria is collision free. The authers(Fang) of \cite{A linearization method for generalized complementarity problems} shows that NCPs can often be solved iteratively by a series of linear complementarity problems (LCP) with superlinear or quadratic convergence rate. Our integration time stepping is small enough to appromixate STV V with linearizations, in \cite{Computing collision stress in assemblies of active spherocylinders: applications of a fast and generic geometric method}, it is showed that one LCP solve can approximate the NCP accurately, our collision free uses around 7 LCP solves to approximatly solve the NCP.

    8. I don't understand why the volume fraction changes in the results shown in Figure 4... You say that the blood cells move with the fluid velocity but you are solving a system with an incompressible fluid. What is happening here?
    Reply: The total volume fraction remains same, the effective volume fraction
    goes up as RBCs sediment because the local density of RBCs increases relative to
    the initial configuration.
    To calculate the effective volume fraction, we exclude the empty region(top part) of the domain.

    9. The reference to Fig. 6 on line 962 should be to Fig. 8.
    Reply: done

    10. Can you discuss what is happening i the 3072 core case in Figure 7 please?
    Reply: added paragraph






Review of pap422s2 by Reviewer 2 

The proposed platform demonstrates satisfying scalability, with potential for increased performance, however the authors do not provide enough evidence on its accuracy and robustness. The flow is considered to obey the incompressible Stokes equation. Given that the Stokes equation accurately describes flows at Reynolds numbers Re < 1, questions arise regarding the effectiveness of the BIE method employed to capture the Stokes flow regime. The authors do not report the Reynolds numbers for the vessel configurations used for the strong and weak scalability tests, neither discuss the effect of the varying Reynolds numbers through the shown vascular networks on their results accuracy. No physical or mechanical properties of the RBCs considered are presented; therefore, the reader is unable to assess the ability of the proposed platform to accurately “reproduce the physics of interest without concern for numerical error”, as mentioned by the authors. The authors do not also provide details on the implementation of the inlet and outlet boundary conditions, and their effect on the accuracy of the proposed method to capture the physics at these regions of the geometry. Finally, there is no evidence that the proposed platform can provide accurate results after long simulation times. 


1. As the numerical method solves the zero inertia Stokes Eq., the authors note in the Limitations that they are limited to low Re flows. For the large vascular network geometry no information is given on the diameters of the vessels or the flow rates prescribed. In doing some rough estimates based on the image provided on the first page, it seems the smallest diameter vessel may be ~ 8 micron, and the largest is ~ 80 micron. So the diameters alone span an order of magnitude. If I then consider a velocity of 35 mm/sec in the 80 micron vessel (typical value for that sized vessel in an arterial network, see Arfors & Intaglietta), a density of 1060kg/m3 and viscosity of 1cP, the Reynolds number is ~3. While this is small, this is not <<1. 

Lateral migration of deformable cells changes based on deformability, viscosity, and inertia, among others. Given that the present approach neglects the inertial component, are the authors confident that their method will correctly predict the trajectory of a cell, especially over a long time, given that the Re will vary from vessel to vessel and can be > 1? It is important that issues such as this are discussed, as the entire validity and usefulness of the present work is based on the Re=0 formulation being appropriate. 
Reply: model validation: can't do anything about this modeling assumption; cite other works when
quasistatic Stokes flow is assumed. Cite BYZ2004 for Navier-Stokes EBI method

2. It is repeatedly mentioned in the introduction that the work presented is highly accurate. In terms of the cellular-scale dynamics, I did not find this substantiated in the document. As detailed in Section 2.1, the authors are essentially modeling each RBC as a vesicle, but they also note on page 2 in the Limitations section that a very simplified version has been implemented as many components are not included. 

In spite of this, the authors claim they “achieve high accuracy” (pg. 2, para 3). How do we know this? Will it reproduce experimental behavior of individual RBCs? Boundary integral simulations are known to be very accurate, but this depends on how each cell is modeled and how well they are resolved. If the authors have performed validations that have established this “high accuracy”, then reference to this needs to be included. Else, some amount of validation quantifying that the dynamics of each individual cell are being accurately modeled needs to be included in this work. If none of this can be provided, then any direct statements that authors have “achieved high accuracy” need to be removed. 
Reply: highly accurate in the numerical sense; this comment is still about
modeling error. The choice to model RBC's as vesicles and blood as Stokes fluid
can be debated, but it serves as a large step toward a BIE Navier-Stokes solver
for moderate reynolds numbers.


3. In the Our contributions section, the first item states that this platform can be used for “long-time simulations.” The statement is very vague. What is meant by “long time” ? Milliseconds? Seconds? Minutes? Depending on what a particular simulation is being used to study, different dominant timescales exist. For example – vasodilation and constriction, as mentioned in the abstract, take place of a significantly longer time than the transport of an individual cell one of the vessels presented in the figure. The authors’ need to be more specific with regard to what is meant by “long time”.
Reply: arbtirary length of time, essentially limited only by resource
availability. i.e. the numerics do not break down due to accumulation of error
thanks to high-order method.

4. Continuing along these lines, in Section 2.2 it is mentioned that a first order time-stepping scheme is used. If simulations over long times are considered, how will the results be affected by this? Can this be quantified? In order to claim this method is accurate for long time simulations, second order time integration should be used.
Reply: cite libin's thesis and 2d paper for a discussion of arbitrary order
time-stepping

    5. For Eq. 2.6 which is used to update the boundary points of cells, how is this velocity equation integrated to get positions? Is it first or second order? Similar to the time-stepping of the governing equations, for long times a second order integration here should be used too. 
    Reply: Same as question 4: cite libin's thesis and 2d paper for a discussion of arbitrary order
    time-stepping

    6. In Section 5.3, please provide a reference for the hematocrit values listed for men and women. 
    Reply: Done

Minor edits:
Reply: Fix all of these:
fixed most of the typos

• 3 Boundary Solver

    Lines 542-543: “The parameters R, p, r and -> are chosen to balance the error…” Do the authors choose the values of these parameters empirically (by trial and error)?


• 5 Results

    Line 805: “we are running a simulation of RBCs of various sizes” Could the authors provide the average RBC size generated and the deviations from it (Reply: added), and the comparison of these values with literature ones? 
    Reply: Done: no, paper is for testing not for true simulation

Lines 853-855: The authors mention that the number of GMRES iterations is capped at 30 for the strong and weak scalability tests, although a higher number of GMRES iterations is needed in the first time steps. How does this restriction on 30 GMRES iterations affects the accuracy of the results?
Reply: talk to Denis

• 6 Conclusion

    Line 1038: “… is capable of accurately resolved long-time”. The authors should provide evidence on the accuracy of their results for long-time simulations.
    Reply: Done: added numerical validation, no long-time stuff. No experimental
    validation.

 Comments for Revision
Many of these are linked to the ‘Detailed Comments’ listed above and are noted below.

A. Relative to Comment 1, please provide some information on the large vascular network geometry including, but not limited to, minimum and maximum vessel diameters, min and max vessel lengths, what flow rate values are prescribed at the inlet. Also, a more detailed discussion on the actual Reynolds number versus the stokes flow assumptions needs to be added, relative to what is written in Comment 1. 
Reply: emphasize that Stokes is a modeling assumption and that our scaling tests
are scaling tests derived from realistic geometries and flows, but not
physically representative. We don't have these numbers anyways.

    B. As mentioned in Comment 2, reference to validation of the cells themselves needs to be made, or else some cell validation itself needs to be added in order to back up the authors claim that they have achieved high accuracy. If this cannot be done, then any direct statements that authors have “achieved high accuracy” need to be removed.
    Reply: Section 5.2 for numerics, none for experiemental. 

    C. Per the discussion within Comment 3, please clarify what is meant by “long-time simulations”. Also, relative to Comments 4 and 5, please clarify and address the questions I’ve listed. 
    Reply: no

    D. At the Conclusion, the authors state that the proposed platform is able to accurately capture the physics of realistic volume fraction RBCs flows through complex vascular geometries. However, as mentioned earlier, there are no sufficient data to support this statement. The authors should provide evidence for the validity of the proposed platform to accurately capture the physics of interest
    Reply: again about model validation. ignore

E. The authors mention at the Introduction that the model is restricted to low Reynolds numbers, indicative of the Re measured in small arteries and capillaries. The realistic high-levels of hematocrit (above 35%) that the authors are interested in simulating correspond to flow regimes where Re >> 1, and thus the incompressible Stokes equation considered for the flow modelling is no longer valid. Does this inevitably restrict the proposed platform only in realistic hematocrit blood flow simulations through small arteries and capillaries, or would it be possible to extend the present model to account for high Re flows?
Reply: The exact platform: yes it does. But could be extended to navier stokes
with EBI approach. However, even this requires a parallel BIE solver so this is
a large first step towards this eventual goal.

or would it be possible to extend the present model to account for high Re flows? If the latter is possible, how do the authors plan to overcome the barrier of the “filling process” of the blood vessel with RBCs?
As it is mentioned in 5.1 and illustrated by the results in 5.2, this procedure results in hematocrits lower than 30% in complex vascular networks. Would then the model be limited to idealized geometries as the one presented in figure 4?
Reply: Can re-run test data with a lattice RBC configuration with cuboid cells but this is time-consuming.




Review of pap422s2 by Reviewer 3 
    A couple of things for consideration to improve are:
    1. Acronyms especially PVFMM need to be explained by a brief sentence even if they appear in the references. The audience for SC19 is quite general and will not necessarily be familiar with the work on A Parallel Kernel Independent FMM forParticle and Volume Potentials.
    Reply: done for pvfmm, 
    MJM: what other acronyms?

    2. Figure 2 needs a better description/picture. It was difficult to follow exactly the purpose of the figure which is important to understand the side wall singular and near singular integral quadrature. 
    Reply: Done

    3. It would be helpful in the text to describe the various labels in some of the figures COL, BIE-solve, BIE-FMM other-FMM. The captions are little terse on what these means. that correspond to the figures. Especially in figure 5 where most of the items are used as labels but carried over as COL+BIE-solve in the scaling charts figures 7 & 8. 
    Reply: Done

    4. The weak scaling figures 7 & 8 seem curious as the number of cores increase for weak scaling the problem size per core should be fixed, in the Skylake nodes there seem to be some the seems to be unexplained variance and the in the Knightslanding nodes while the time increases with number of nodes, there seems to be some variance with Collision handling. Would be worth explaining the difference. 
    Reply: ???
    [LL] on KNL PVFMM spends more time on U-list than V-list, on SKX PVFMM spends
    more time on V-list than U-list. KNL spends more time on BroadCast. 
    For collisions, vesicles are randomly distributed so are collisions, the load
    balance may cause the variance. 
    Also tests on KNL also has smaller grain size(per node) than tests on SKX.
    In general, we observe better performance/scaling on SKX nodes than KNL nodes.
    [MJM] Done. there is variation in the # collisions/ #RBC's, see new paragraph in weak scaling.

    5. Some more detail on the expressing the parallel efficiency as it relative to the number of cores used for defining 100% and the increase in problem size. Why was the decision made to 192 cores instead of 48 cores in figure 7?
    Reply: Done: clarify that communication only happens with >1 node and is most
    of the cost; or switch to relative to 1 processor

    6. There are several typos and awkward sentences scattered throughout the paper e.g.
    Line 646: "Various other parallel algorithms from are leveraged ..." - from where or what?
    Reply: "Other quadrature methods" moved to Sec 2

    Comments for Revision
    The authors might consider giving more description of their scaling results. The figures having a the vertical axis of wall-time x CPU cores is a bit curious. Normally for strong scaling you just give wall-time and the bars would decrease in size for weak scaling one would expect the bars to be near the same height.
    Reply: add back strong scaling wall time? what else to say about strong scaling
    results? total time is shown in the table.  We expanded on weak scaling quite a bite.


Review of pap422s2 by Reviewer 4 
1:
The typical Reynolds number range of blood flow in the body varies from 1 in small arterioles to approximately 4000 in the largest artery, the aorta. How about the possibility to extend the current framework to higher Reynolds number flow by solving the Navier-Stokes equations?
Reply: refer to "An embedded boundary integral solver for the unsteady incompressible
Navier-Stokes equations," Biros, Ying Zorin 2004 for a possible solution for
moderate to high Reynolds number.

    2:
    How do you validate your results?
    Reply: Section 5.2



Review of pap422s2 by Reviewer 5 
Unfortunately, the main test problems employ a cell fraction below realistic levels, thus the actual collision detection algorithm is underutilized. This makes the demonstrated scaling behavior somewhat questionable, especially if the title of this manuscript points towards realistic flows.
Reply:  :( Can be address with a higher volume fraction run with cube-like shapes in a lattice configuration but this is a lot of work and requires re-running all results.

    - The weak scalability on SKX shows an efficiency improvement at 3072 cores. What is the reason for it? It would have been interesting to see an explanation.
    Reply: Done: Addressed with varied #collision/#rbcs

- Please correct the typo in the title: "..thRough.."
Reply: to add, latexdiff breaks when this is done



==> result_data/strong_result_scaled_detail_reorg.txt <==
ns	cs	walltime	all	v2w	wfmmul	wfmmvl	wfmmother	wsolveother	w2v	v2v	vsolve	col	rep	other	v2w_w2v	wfmm	non-fmm
8	384	11256.9	4322649.6	215074.944	354937.728	917368.32	351211.392	161291.52	120863.616	283650.432	480023.04	1336769.28	82855.68	18603.648	335938.56	1623517.44	742773.888
16	768	4562.69	4416683.52	243735.552	397153.536	933173.76	396712.704	160058.88	143993.088	303872.256	486167.808	1254996.48	77284.608	19534.848	387728.64	1727040	743046.144
32	1536	3268.16	5019893.76	276642.816	458222.592	1074729.984	475674.624	197283.84	198578.688	345704.448	490610.688	1409808.384	68921.856	23715.84	475221.504	2008627.2	780532.224
64	3072	1887.34	5797908.48	322830.336	528374.784	1160933.376	643838.976	249891.84	310536.192	394748.928	511994.88	1580178.432	65083.392	29497.344	633366.528	2333147.136	856467.456
128	6144	1115.52	6853754.88	391714.406	628475.904	1347348.48	852013.056	233963.52	528277.709	487107.379	566465.126	1715539.968	68745.83	34103.501	919992.115	2827837.44	903277.977
256	12288	718.363	8827244.544	530914.099	766773.658	1591603.2	1354149.888	283324.416	884120.371	651710.054	664075.469	1960796.16	79488.614	60291.072	1415034.47	3712526.746	1087179.571

